A Maximum Likelihood Approach to Extract Polylines from 2-D Laser Range Scans

Man-made environments such as households, offices, or factory floors are typically composed of linear structures. Accordingly, polylines are a natural way to accurately represent their geometry. In this paper, we propose a novel probabilistic method to extract polylines from raw 2-D laser range scans. The key idea of our approach is to determine a set of polylines that maximizes the likelihood of a given scan. In extensive experiments carried out on publicly available real-world datasets and on simulated laser scans, we demonstrate that our method substantially outperforms existing state-of-the-art approaches in terms of accuracy, while showing comparable computational requirements. Our implementation is available under https://github.com/acschaefer/ple.

==> f_sim.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'f_sim.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{216bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.35925926)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{f_sim.pdf}}%
    \put(0.1962963,0.1004937){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.36574074,0.1004937){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.53518519,0.1004937){\makebox(0,0)[lb]{\smash{30}}}%
    \put(0.70462963,0.1004937){\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.87407407,0.1004937){\makebox(0,0)[lb]{\smash{50}}}%
    \put(0.54629667,0.01111111){\makebox(0,0)[lb]{\smash{J}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{f_sim.pdf}}%
    \put(0.09679,0.15925926){\makebox(0,0)[lb]{\smash{0.65}}}%
    \put(0.12641963,0.31216926){\makebox(0,0)[lb]{\smash{0.7}}}%
    \put(0.09679,0.46507926){\makebox(0,0)[lb]{\smash{0.75}}}%
    \put(0.12641963,0.61798926){\makebox(0,0)[lb]{\smash{0.8}}}%
    \put(0.09679,0.77089963){\makebox(0,0)[lb]{\smash{0.85}}}%
    \put(0.12641963,0.92380963){\makebox(0,0)[lb]{\smash{0.9}}}%
    \put(0.09679,1.07671963){\makebox(0,0)[lb]{\smash{0.95}}}%
    \put(0.17456778,1.22962963){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.07037037,0.66481519){\rotatebox{90}{\makebox(0,0)[lb]{\smash{f [1]}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{f_sim.pdf}}%
    \put(0.69259259,1.14426667){\makebox(0,0)[lb]{\smash{VVL}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{f_sim.pdf}}%
    \put(0.69259259,1.07544889){\makebox(0,0)[lb]{\smash{PLE}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{f_sim.pdf}}%
    \put(0.69259259,1.00663111){\makebox(0,0)[lb]{\smash{PLE+}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{f_sim.pdf}}%
    \put(0.69259259,0.93781333){\makebox(0,0)[lb]{\smash{IEF}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{f_sim.pdf}}%
    \put(0.69259259,0.86899556){\makebox(0,0)[lb]{\smash{SAM}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{f_sim.pdf}}%
    \put(0.69259259,0.80017778){\makebox(0,0)[lb]{\smash{VB}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{f_sim.pdf}}%
  \end{picture}%
\endgroup%


==> fnr_real.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fnr_real.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{216bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.35925926)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fnr_real.pdf}}%
    \put(0.16666667,0.1004937){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.34351852,0.1004937){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.52037037,0.1004937){\makebox(0,0)[lb]{\smash{30}}}%
    \put(0.69722222,0.1004937){\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.87407407,0.1004937){\makebox(0,0)[lb]{\smash{50}}}%
    \put(0.53148185,0.01111111){\makebox(0,0)[lb]{\smash{J}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fnr_real.pdf}}%
    \put(0.14493815,0.15925926){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.09679,0.37333333){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.09679,0.58740741){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.09679,0.80148148){\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0.09679,1.01555556){\makebox(0,0)[lb]{\smash{0.8}}}%
    \put(0.14493815,1.22962963){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.07037037,0.6333337){\rotatebox{90}{\makebox(0,0)[lb]{\smash{fnr [1]}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fnr_real.pdf}}%
  \end{picture}%
\endgroup%


==> iou_sim.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'iou_sim.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{216bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.35925926)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{iou_sim.pdf}}%
    \put(0.1962963,0.1004937){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.36574074,0.1004937){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.53518519,0.1004937){\makebox(0,0)[lb]{\smash{30}}}%
    \put(0.70462963,0.1004937){\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.87407407,0.1004937){\makebox(0,0)[lb]{\smash{50}}}%
    \put(0.54629667,0.01111111){\makebox(0,0)[lb]{\smash{J}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{iou_sim.pdf}}%
    \put(0.09679,0.15925926){\makebox(0,0)[lb]{\smash{0.86}}}%
    \put(0.09679,0.31216926){\makebox(0,0)[lb]{\smash{0.88}}}%
    \put(0.12641963,0.46507926){\makebox(0,0)[lb]{\smash{0.9}}}%
    \put(0.09679,0.61798963){\makebox(0,0)[lb]{\smash{0.92}}}%
    \put(0.09679,0.77089963){\makebox(0,0)[lb]{\smash{0.94}}}%
    \put(0.09679,0.92380926){\makebox(0,0)[lb]{\smash{0.96}}}%
    \put(0.09679,1.07671963){\makebox(0,0)[lb]{\smash{0.98}}}%
    \put(0.17456778,1.22962963){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.07037037,0.62222259){\rotatebox{90}{\makebox(0,0)[lb]{\smash{IoU [1]}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{iou_sim.pdf}}%
    \put(0.69259259,1.14426667){\makebox(0,0)[lb]{\smash{VVL}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{iou_sim.pdf}}%
    \put(0.69259259,1.07544889){\makebox(0,0)[lb]{\smash{PLE}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{iou_sim.pdf}}%
    \put(0.69259259,1.00663111){\makebox(0,0)[lb]{\smash{PLE+}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{iou_sim.pdf}}%
    \put(0.69259259,0.93781333){\makebox(0,0)[lb]{\smash{IEF}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{iou_sim.pdf}}%
    \put(0.69259259,0.86899556){\makebox(0,0)[lb]{\smash{SAM}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{iou_sim.pdf}}%
    \put(0.69259259,0.80017778){\makebox(0,0)[lb]{\smash{VB}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{iou_sim.pdf}}%
  \end{picture}%
\endgroup%


==> rmsec_real.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rmsec_real.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{216bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.35925926)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rmsec_real.pdf}}%
    \put(0.16666667,0.1004937){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.34351852,0.1004937){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.52037037,0.1004937){\makebox(0,0)[lb]{\smash{30}}}%
    \put(0.69722222,0.1004937){\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.87407407,0.1004937){\makebox(0,0)[lb]{\smash{50}}}%
    \put(0.53148185,0.01111111){\makebox(0,0)[lb]{\smash{J}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{rmsec_real.pdf}}%
    \put(0.14493815,0.15925926){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.09679,0.29305556){\makebox(0,0)[lb]{\smash{0.1}}}%
    \put(0.09679,0.42685185){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.09679,0.56064815){\makebox(0,0)[lb]{\smash{0.3}}}%
    \put(0.09679,0.69444444){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.09679,0.82824074){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.09679,0.96203704){\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0.09679,1.09583333){\makebox(0,0)[lb]{\smash{0.7}}}%
    \put(0.09679,1.22962963){\makebox(0,0)[lb]{\smash{0.8}}}%
    \put(0.07037037,0.47963){\rotatebox{90}{\makebox(0,0)[lb]{\smash{Mean RMSE [m]}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{rmsec_real.pdf}}%
  \end{picture}%
\endgroup%


==> rmsec_sim.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rmsec_sim.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{216bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.35925926)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rmsec_sim.pdf}}%
    \put(0.1962963,0.1004937){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.36574074,0.1004937){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.53518519,0.1004937){\makebox(0,0)[lb]{\smash{30}}}%
    \put(0.70462963,0.1004937){\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.87407407,0.1004937){\makebox(0,0)[lb]{\smash{50}}}%
    \put(0.54629667,0.01111111){\makebox(0,0)[lb]{\smash{J}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{rmsec_sim.pdf}}%
    \put(0.17456778,0.15925926){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.09679,0.33765444){\makebox(0,0)[lb]{\smash{0.05}}}%
    \put(0.12641963,0.51604926){\makebox(0,0)[lb]{\smash{0.1}}}%
    \put(0.09679,0.69444444){\makebox(0,0)[lb]{\smash{0.15}}}%
    \put(0.12641963,0.87283963){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.09679,1.05123444){\makebox(0,0)[lb]{\smash{0.25}}}%
    \put(0.12641963,1.22962963){\makebox(0,0)[lb]{\smash{0.3}}}%
    \put(0.07037037,0.47963037){\rotatebox{90}{\makebox(0,0)[lb]{\smash{Mean RMSE [m]}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{rmsec_sim.pdf}}%
    \put(0.69259259,1.14426667){\makebox(0,0)[lb]{\smash{VVL}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{rmsec_sim.pdf}}%
    \put(0.69259259,1.07544889){\makebox(0,0)[lb]{\smash{PLE}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{rmsec_sim.pdf}}%
    \put(0.69259259,1.00663111){\makebox(0,0)[lb]{\smash{PLE+}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{rmsec_sim.pdf}}%
    \put(0.69259259,0.93781333){\makebox(0,0)[lb]{\smash{IEF}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{rmsec_sim.pdf}}%
    \put(0.69259259,0.86899556){\makebox(0,0)[lb]{\smash{SAM}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{rmsec_sim.pdf}}%
    \put(0.69259259,0.80017778){\makebox(0,0)[lb]{\smash{VB}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{rmsec_sim.pdf}}%
  \end{picture}%
\endgroup%


==> t_real.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 't_real.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{216bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.35925926)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{t_real.pdf}}%
    \put(0.14814815,0.1004937){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.32962963,0.1004937){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.51111111,0.1004937){\makebox(0,0)[lb]{\smash{30}}}%
    \put(0.69259259,0.1004937){\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.87407407,0.1004937){\makebox(0,0)[lb]{\smash{50}}}%
    \put(0.52222259,0.01111111){\makebox(0,0)[lb]{\smash{J}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{t_real.pdf}}%
    \put(0.12641963,0.15925926){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.12641963,0.31216926){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.09679,0.46507926){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.09679,0.61798926){\makebox(0,0)[lb]{\smash{15}}}%
    \put(0.09679,0.77089963){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.09679,0.92380963){\makebox(0,0)[lb]{\smash{25}}}%
    \put(0.09679,1.07671963){\makebox(0,0)[lb]{\smash{30}}}%
    \put(0.09679,1.22962963){\makebox(0,0)[lb]{\smash{35}}}%
    \put(0.07037037,0.52407444){\rotatebox{90}{\makebox(0,0)[lb]{\smash{Mean time [s]}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{t_real.pdf}}%
  \end{picture}%
\endgroup%


==> t_sim.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 't_sim.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{216bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.35925926)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{t_sim.pdf}}%
    \put(0.17777778,0.1004937){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.35185185,0.1004937){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.52592593,0.1004937){\makebox(0,0)[lb]{\smash{30}}}%
    \put(0.7,0.1004937){\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.87407407,0.1004937){\makebox(0,0)[lb]{\smash{50}}}%
    \put(0.53703741,0.01111111){\makebox(0,0)[lb]{\smash{J}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{t_sim.pdf}}%
    \put(0.15604926,0.15925926){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.12641963,0.33765444){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.12641963,0.51604926){\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.12641963,0.69444444){\makebox(0,0)[lb]{\smash{60}}}%
    \put(0.12641963,0.87283963){\makebox(0,0)[lb]{\smash{80}}}%
    \put(0.09679,1.05123444){\makebox(0,0)[lb]{\smash{100}}}%
    \put(0.09679,1.22962963){\makebox(0,0)[lb]{\smash{120}}}%
    \put(0.07037037,0.52407444){\rotatebox{90}{\makebox(0,0)[lb]{\smash{Mean time [s]}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{t_sim.pdf}}%
    \put(0.69259259,1.14426667){\makebox(0,0)[lb]{\smash{VVL}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{t_sim.pdf}}%
    \put(0.69259259,1.07544889){\makebox(0,0)[lb]{\smash{PLE}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{t_sim.pdf}}%
    \put(0.69259259,1.00663111){\makebox(0,0)[lb]{\smash{PLE+}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{t_sim.pdf}}%
    \put(0.69259259,0.93781333){\makebox(0,0)[lb]{\smash{IEF}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{t_sim.pdf}}%
    \put(0.69259259,0.86899556){\makebox(0,0)[lb]{\smash{SAM}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{t_sim.pdf}}%
    \put(0.69259259,0.80017778){\makebox(0,0)[lb]{\smash{VB}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{t_sim.pdf}}%
  \end{picture}%
\endgroup%

